Where Does MEV Really Come From? Revisiting CEXDEX Arbitrage on Ethereum

A central question of the Ethereum ecosystem is where Maximal Extractable Value (MEV)revenue originates and to what extent it stems from harming unsuspecting users. It is acceptable if MEV arises from arbitrages between centralised and decentralised exchanges (CEX-DEX). Yet theoretical models have significantly underestimated the scale of these arbitrages, while empirical studies have highlighted their importance - though these remain conservative estimates, constrained by numerous debatable heuristic assumptions. Revisiting the theoretical model, we found that CEX-DEX arbitrages require trading volumes on the order of the total activity of major liquidity pools and yield profits comparable to MEV. Most prior AMM models utilised the Black-Scholes (BS) stochastic differential equation (SDE) - i.e., geometric Brownian motion - and assumed continuous price trajectories where asset prices move in small increments only.We argue that BS underestimates arbitrage profits by ignoring price jumps, which are precisely the points at which arbitrage opportunities tend to arise. To address this gap, we present an extended discrete-time AMM model in which the price process is the sum of a diffusive component and stochastic jumps that can have arbitrary noise distributions. Although mathematically more involved this framework allows us to employ a general discrete-time SDE and compute the stationary probability distribution via function iteration with geometric convergence. We further prove that the resulting mispricing process is an ergodic Markov chain. We implement our model in C++, collect spot prices and AMM exchange data from the Ethereum blockchain and fit the model parameters to the observed prices. The estimates derived from our model closely match empirical observations and provide a natural theoretical explanation for several fundamental questions in the blockchain ecosystem.

==> figures/CEX_gamma_vs_vol_per_profit.csv <==
gamma_cex,avg_vol_per_profit
0.0,1001.7651898292622
1.0,1028.3793947660677
2.0,1056.2498548838112
3.0,1085.6743104553866
4.0,1116.6275124174163
5.0,1149.3401326799637
6.0,1183.8504512665857
7.0,1220.0661790122647
8.0,1258.4347282106005
9.0,1299.113648403738
10.0,1342.0135076641889
11.0,1387.9079606314792
12.0,1436.7855338637048
13.0,1488.261874990772
14.0,1543.371155836391
15.0,1601.7003370716473
16.0,1664.0590525459522
17.0,1731.4496066111922
18.0,1803.714452935427
19.0,1880.8381764082553
20.0,1962.7423916223393
21.0,2049.014802387102
22.0,2142.5962618363005
23.0,2241.6825819832125
24.0,2343.860033158536
25.0,2447.6140285137158
26.0,2548.0774943037454
27.0,2639.7531984652996
28.0,2716.081258318205
29.0,2770.747018737062


==> figures/amm_statistics/amm_daily_dataset.csv <==
date,trades_per_day,daily_volatility,daily_close,daily_volatility_percent
2024-11-01,2378,,2499.8048824273424,
2024-11-02,1908,12.653877787326676,2500.36678152228,0.5060808630493286
2024-11-03,2112,18.42783197575847,2457.3335600712403,0.7499117041002862
2024-11-04,2240,32.15105659920431,2414.027876782247,1.3318428054799318
2024-11-05,2419,20.427690403627043,2434.766050230465,0.8390001331624218
2024-11-06,4179,63.33164261200142,2727.10247372346,2.3223052020311985
2024-11-07,3354,45.41819427132006,2883.9922017521235,1.57483762416996
2024-11-08,3086,21.66748086050895,2954.607333538306,0.733345531724547
2024-11-09,2984,37.55303879517135,3122.877907177241,1.2025138321566793
2024-11-10,3556,33.90819371930374,3187.852716436296,1.0636687681484154
2024-11-11,3691,68.58375679628513,3322.5102157741067,2.0642150766210934
2024-11-12,4267,48.15638726346277,3296.780164239734,1.460709688374628
2024-11-13,4170,54.822341549112835,3192.683519374507,1.7171242065312293
2024-11-14,3625,44.296148207870054,3089.5635309299105,1.433734822553968
2024-11-15,3345,27.18524004782755,3095.4814176475315,0.8782233320104204
2024-11-16,3213,29.443437973098767,3134.0343327531614,0.939474008481379
2024-11-17,3079,29.558559184020506,3076.006851028156,0.9609393156631153
2024-11-18,3239,34.50947044099415,3150.142295645853,1.095489257380321
2024-11-19,2969,28.295486972763534,3073.9597,0.9204898480862821
2024-11-20,3130,23.845640244305773,3085.778893093096,0.7727591985828768
2024-11-21,3636,117.92600317374584,3355.604243814122,3.514300096357792
2024-11-22,3124,35.13850166331374,3320.5672027946416,1.058207815632842
2024-11-23,3930,42.975127397370066,3421.750951298814,1.2559396639038778
2024-11-24,3179,47.2368307569616,3362.851930038953,1.404665793786955
2024-11-25,3095,56.87026687126085,3432.705550512652,1.6567184698602435
2024-11-26,3204,54.52432345856234,3324.766313507037,1.6399445349603798
2024-11-27,3459,100.3553787133146,3671.930897811284,2.733041048597431
2024-11-28,3462,32.770467829126275,3600.9305609676885,0.9100555335429676
2024-11-29,3017,20.332606134241313,3604.997578006052,0.5640116447869408
2024-11-30,3868,35.705990700364254,3723.850580473865,0.9588459560539245
2024-12-01,4292,18.51266330351802,3715.223814782637,0.49829200679262775
2024-12-02,3625,48.10011241292803,3628.779811208832,1.3255175269756792
2024-12-03,3573,32.71558235880385,3630.61627185185,0.9011027304771259
2024-12-04,3719,71.84527437013506,3833.6368196410976,1.8740761775358044
2024-12-05,3665,45.99303797635016,3794.8480469958695,1.211986287903143
2024-12-06,3433,83.10539109522816,4019.953274847535,2.0673223147943207
2024-12-07,3282,15.97902778059619,3986.2285925042897,0.4008557815937394
2024-12-08,3228,18.40309874497669,4009.881374811072,0.45894371989604704
2024-12-09,2959,87.83111553385055,3707.425633880549,2.369059401521105
2024-12-10,3411,67.3131397109954,3631.7700250298494,1.8534527034222699
2024-12-11,3164,73.7973417182153,3846.340137855584,1.918637953827944
2024-12-12,3184,45.33076814983562,3864.803878787879,1.1729125091866948
2024-12-13,2831,22.038093410169573,3911.7155137109976,0.5633869163778298
2024-12-14,2864,30.99712364876984,3877.1306168792103,0.7994861848043728
2024-12-15,2569,21.564477882358915,3896.089553965696,0.5534903031273799
2024-12-16,3442,49.503833321982654,4048.34842210677,1.222815532666547
2024-12-17,2651,35.57583481174454,3887.298630787256,0.9151814200737061
2024-12-18,3035,68.13277360333765,3690.289442434525,1.8462718078392708
2024-12-19,3398,107.32423422928576,3463.916150196696,3.0983496590467827
2024-12-20,3548,98.09242462449906,3480.410416935384,2.818415441672901
2024-12-21,2634,62.08874481192262,3318.2978936810428,1.8711021976103102
2024-12-22,2186,41.73550288087795,3289.876722630755,1.2686038535664064
2024-12-23,2568,53.2636018371311,3461.7273542183966,1.538642313128013
2024-12-24,2531,40.3125180005849,3478.9765919272763,1.1587464570508264
2024-12-25,2070,18.388058717068148,3464.923983239141,0.5306915478093202
2024-12-26,2207,56.07579080872313,3352.305081637762,1.6727532084080905
2024-12-27,2148,34.76539941531551,3336.657272147454,1.0419229959731733
2024-12-28,2080,31.236597171524462,3425.493518839459,0.9118860391861805
2024-12-29,2153,22.991089182304584,3336.502658712904,0.6890775022242503
2024-12-30,2090,37.272323660059996,3353.449997681777,1.1114620371804012
2024-12-31,2584,30.741082703607262,3350.481468299456,0.9175123932026988


==> figures/misprice_histogram_data_0x0d4a.csv <==
binmidpointpercent,countperday,volumeperdayusdc
-0.31,0,0
-0.30249974127979773,5.153747502162307,45287.0077410174
-0.2952270874762476,5.521872323745329,58072.99553542989
-0.28795443367269746,4.601560269787774,40137.575493357974
-0.28068177986914733,6.626246788494395,61268.419846529374
-0.2734091260655972,11.227807058282185,69441.07839557575
-0.26613647226204706,12.70030634461428,51420.87916144566
-0.25886381845849693,14.909055274112422,32390.110843883653
-0.2515911646549468,12.70030634461428,20688.035231958493
-0.24431851085139666,13.620618398571839,15613.209759602556
-0.23704585704784653,18.406241079151147,15893.494587136898
-0.2297732032442964,15.64530491727847,15468.820097883756
-0.22250054944074626,13.436555987780327,6220.516313625383
-0.21522789563719613,13.252493576988815,7447.46183818701
-0.207955241833646,13.252493576988815,5823.277971298143
-0.20068258803009587,16.56561697123603,8864.042864358868
-0.19340993422654573,17.854053846776612,7006.167561106966
-0.1861372804229956,14.540930452529398,8999.629208973027
-0.17886462661944547,20.062802776274754,12657.026803515677
-0.17159197281589533,16.74967938202754,6857.23516969796
-0.1643193190123452,22.087489294981385,7862.917589941411
-0.15704666520879507,18.406241079151147,5961.569428706134
-0.14977401140524493,19.878740365483242,14604.199652579031
-0.1425013576016948,15.829367328069981,7252.083707344078
-0.13522870379814467,15.277180095695446,4594.3536718253745
-0.12795604999459453,16.381554560444517,10991.006571648293
-0.1206833961910444,16.197492149653005,13451.354273743113
-0.11341074238749427,15.64530491727847,6174.040096585057
-0.10613808858394413,13.068431166197303,5829.406579590635
-0.098865434780394,16.933741792819053,11826.48456472694
-0.09159278097684387,11.595931879865208,6053.677091786056
-0.08432012717329374,14.909055274112422,13075.77631345822
-0.0770474733697436,13.620618398571839,4430.7526285045315
-0.06977481956619347,17.117804203610564,9266.257689201855
-0.06250216576264334,18.406241079151147,8936.747456432786
-0.0552295119590932,16.933741792819053,11295.082208469044
-0.04795685815554307,16.74967938202754,7962.1786230796715
-0.040684204351992936,17.854053846776612,6176.76059625973
-0.0334115505484428,19.142490722317195,11842.291256854427
-0.02613889674489267,18.77436590073417,7153.91376580589
-0.018866242941342537,18.406241079151147,16445.5394645388
-0.011593589137792404,20.983114830232314,7429.11360382475
-0.004320935334242271,25.216550278437087,10738.531241945457
0.0029517184693078624,18.958428311525683,8124.657963195466
0.010224372272857996,17.6699914359851,8186.12607611157
0.01749702607640813,17.485929025193588,18866.373465705896
0.024769679879958262,19.142490722317195,25534.364029159537
0.032042333683508395,19.142490722317195,7501.409168359009
0.03931498748705853,21.351239651815337,4411.741698414786
0.04658764129060866,18.406241079151147,7737.867340323748
0.053860295094158794,19.51061554390022,23216.89711637213
0.06113294889770893,22.63967652735592,12288.335716685979
0.06840560270125906,22.63967652735592,10038.520842486992
0.0756782565048092,17.854053846776612,15854.400202100747
0.08295091030835933,23.375926170521968,6556.699783027987
0.09022356411190946,24.48030063527104,11808.83732690243
0.0974962179154596,26.320924743186158,10924.953350697178
0.10476887171900973,21.53530206260685,10954.959866792662
0.11204152552255986,24.48030063527104,14612.369984758203
0.11931417932610999,22.087489294981385,7270.992135469802
0.12658683312966013,19.142490722317195,6726.674245745642
0.13385948693321026,21.53530206260685,6679.7855711638695
0.1411321407367604,24.48030063527104,8536.206801801105
0.14840479454031053,24.112175813688015,8763.154638337204
0.15567744834386066,23.007801348938944,8284.45391319471
0.1629501021474108,22.45561411656441,14323.017562941415
0.17022275595096092,27.977486440309765,11227.1530444097
0.17749540975451106,23.191863759730456,7828.7857815057505
0.1847680635580612,21.53530206260685,9923.150869072764
0.19204071736161132,21.351239651815337,7982.126787737012
0.19931337116516146,20.61499000864929,9134.388709161547
0.2065860249687116,22.271551705772897,6523.846856603981
0.21385867877226172,22.087489294981385,5521.790847966797
0.22113133257581186,24.112175813688015,23141.043463829556
0.228403986379362,25.952799921603134,6048.954318872187
0.23567664018291212,23.191863759730456,20459.343199955183
0.24294929398646226,20.062802776274754,5919.337447527796
0.2502219477900124,18.958428311525683,4897.3608541451395
0.2574946015935625,22.45561411656441,8560.340224308427
0.26476725539711266,21.351239651815337,6678.993776822463
0.2720399092006628,25.216550278437087,4158.076497994596
0.2793125630042129,26.320924743186158,16697.685483581154
0.28658521680776305,22.63967652735592,6296.208529261639
0.2938578706113132,25.58467510002011,8430.906318912981
0.3011305244148633,21.903426884189873,6548.479461706476
0.30840317821841345,23.74405099210499,7759.9477113734465
0.3156758320219636,18.406241079151147,9502.0463113226
0.3229484858255137,21.903426884189873,16613.325293955393
0.33022113962906385,20.61499000864929,10430.504592461744
0.337493793432614,22.63967652735592,8641.591586563736
0.3447664472361641,24.48030063527104,13564.475376304472
0.35203910103971425,16.013429738861493,12112.653009251691
0.3593117548432644,17.6699914359851,38087.13063206477
0.3665844086468145,20.246865187066266,32260.61248535593
0.37385706245036465,19.878740365483242,72327.87641020352
0.3811297162539148,15.093117684903934,47572.92624100414
0.3884023700574649,11.411869469073697,63635.557076345896
0.39567502386101505,7.54655884245195,55557.03053767211
0.4029476776645652,6.258121966911373,58070.580511254026
0.4102203314681153,4.785622680579285,34866.88854631758
0.41749298527166545,3.1290609834556866,24907.98146115872
0.43,0,0


==> figures/misprice_histogram_data_0xB4e16.csv <==
bin_midpoint_percent,count_per_day,volume_per_day_usdc
-0.38,0,0
-0.36700657385080715,4.297451021697915,17141.982889066778
-0.3597738677769807,2.2751211291341904,5919.309169243737
-0.3525411617031543,4.550242258268381,9787.93066602065
-0.3453084556293279,3.7918685485569843,13026.574904655572
-0.33807574955550146,5.308615967979778,13021.787570760469
-0.33084304348167504,6.825363387402572,14896.758672677475
-0.3236103374078486,7.583737097113969,16751.13456136505
-0.3163776313340222,9.353275753107223,8227.6984656415
-0.30914492526019577,7.583737097113969,4987.674544765105
-0.30191221918636935,8.089319570254899,3177.7180969875626
-0.2946795131125429,11.375605645670941,3166.540956224897
-0.2874468070387165,9.353275753107223,2696.8933779651124
-0.2802141009648901,9.353275753107223,2861.7290376237797
-0.27298139489106366,14.156309247946053,2440.0123424478807
-0.26574868881723723,13.145144301664194,7388.308669306964
-0.2585159827434108,8.342110806825364,3521.6725420686707
-0.2512832766695844,8.342110806825364,4384.310371940184
-0.24405057059575797,10.364440699389082,7176.553173709603
-0.23681786452193154,10.870023172530011,4529.058489403746
-0.22958515844810512,8.847693279966293,1474.297426248173
-0.2223524523742787,12.3867705919528,5213.233891889657
-0.21511974630045227,9.606066989677688,7797.1216398567485
-0.20788704022662585,11.88118811881187,2266.832176785305
-0.20065433415279943,9.100484516536758,2890.78183644393
-0.193421628078973,10.364440699389082,5367.354072045535
-0.18618892200514658,11.375605645670941,4835.175749905175
-0.17895621593132016,11.628396882241406,13550.453059616673
-0.17172350985749374,9.858858226248152,4207.74613220981
-0.16449080378366732,11.88118811881187,6068.0611464924295
-0.1572580977098409,13.145144301664194,4717.394113587448
-0.15002539163601447,12.3867705919528,1456.1389157784288
-0.14279268556218805,13.903518011375589,4352.38652647991
-0.13555997948836163,11.628396882241406,1881.2929344848963
-0.1283272734145352,11.122814409100476,7288.530036654702
-0.12109456734070878,15.167474194227912,8097.657404844998
-0.11386186126688236,9.858858226248152,3040.166031683213
-0.10662915519305594,11.122814409100476,3412.852575521363
-0.09939644911922951,10.617231935959547,2057.761997303489
-0.09216374304540309,11.122814409100476,4104.851819506992
-0.08493103697157667,10.870023172530011,3747.132360985881
-0.07769833089775025,8.594902043395829,5176.180211501953
-0.07046562482392382,7.836528333684434,4892.994907014887
-0.0632329187500974,13.903518011375589,8633.4692792079
-0.05600021267627098,9.606066989677688,1864.6088053928688
-0.048767506602444555,11.375605645670941,2400.9034938276745
-0.04153480052861813,14.156309247946053,4551.594378933951
-0.03430209445479171,10.617231935959547,3961.2779610701837
-0.027069388380965287,9.858858226248152,7514.742918896081
-0.019836682307138864,8.342110806825364,2921.918028144166
-0.012603976233312442,11.628396882241406,3078.1686929006246
-0.005371270159486019,10.617231935959547,8602.7446149569
0.0018614359143404036,10.364440699389082,5845.882925637241
0.009094141988166826,14.156309247946053,3258.8073244575644
0.01632684806199325,13.145144301664194,6163.464632483665
0.02355955413581967,18.453760269643972,10181.654772614187
0.030792260209646094,9.353275753107223,3964.7095252580475
0.03802496628347252,11.122814409100476,2627.0750128501095
0.04525767235729894,15.167474194227912,5016.9803304824745
0.05249037843112536,14.156309247946053,3415.6386443646625
0.059723084504951784,14.156309247946053,5680.938229787163
0.06695579057877821,13.903518011375589,4038.9194219509372
0.07418849665260463,18.959342742784905,2211.362563556002
0.08142120272643105,15.167474194227912,4654.490752896469
0.08865390880025747,14.914682957657448,12375.964863197762
0.0958866148740839,14.914682957657448,2227.364011206955
0.10311932094791032,15.167474194227912,3335.076473983703
0.11035202702173674,16.684221613650706,1958.7135458183475
0.11758473309556317,16.937012850221173,8701.814728628611
0.12481743916938959,14.914682957657448,3535.548143585329
0.132050145243216,19.97050768906677,4880.443986938975
0.13928285131704243,18.453760269643972,2882.7788112068083
0.14651555739086886,14.914682957657448,3847.3893656625296
0.15374826346469528,19.97050768906677,5591.039699178189
0.1609809695385217,14.914682957657448,4615.597597387852
0.16821367561234812,16.178639140509773,6561.795631346002
0.17544638168617455,13.397935538234659,3344.666942490032
0.18267908776000097,19.97050768906677,4081.0617163682473
0.1899117938338274,25.27912365704657,5793.450821065926
0.19714449990765381,22.498420054771437,3332.777604128758
0.20437720598148024,21.234463871919104,5609.085896776989
0.21160991205530666,28.0598272593217,4270.298013988126
0.21884261812913308,36.401938066147096,5127.181011417531
0.2260753242029595,25.026332420476102,14838.800884095312
0.23330803027678593,23.76237623762377,5910.170003876323
0.24054073635061235,25.026332420476102,8746.862971561088
0.24777344242443877,27.554244786180767,4921.598622709105
0.2550061484982652,31.346113334737765,6302.927274489135
0.2622388545720916,21.740046345060037,9495.45128923509
0.26947156064591804,28.8182009690331,3189.3895523067913
0.27670426671974446,21.234463871919104,2728.5932081735227
0.2839369727935709,21.992837581630504,9733.354104065802
0.2911696788673973,21.48725510848957,5949.94297451037
0.29840238494122373,20.476090162207704,4468.7211445545545
0.30563509101505015,22.24562881820097,3186.7179488516995
0.3128677970888766,22.498420054771437,9684.803505034419
0.320100503162703,21.234463871919104,17960.414486201946
0.3273332092365294,14.409100484516518,21135.109305160586
0.33456591531035584,9.606066989677688,13217.011023046449
0.34179862138418227,6.825363387402572,12894.618814239977
0.3490313274580087,5.561407204550243,12866.341810743674
0.36,0,0


==> figures/mixture_fit_out.csv <==
x,empirical_counts,empirical_density,mixture_density,density_0,density_1,density_2,density_3
-0.0199,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.019700000000000002,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.0195,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.0193,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.0191,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.0189,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.0187,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.018500000000000003,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.0183,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.0181,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.0179,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.0177,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.0175,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.0173,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.0171,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.0169,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.0167,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.0165,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.016300000000000002,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.0161,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.0159,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.0157,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.0155,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.015300000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.015099999999999999,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.0149,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.014700000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.014499999999999999,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.0143,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.014100000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.0139,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.0137,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.013500000000000002,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.0133,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.0131,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.0129,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.0127,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.0125,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.0123,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.0121,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.0119,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.011699999999999999,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.0115,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.011300000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.011099999999999999,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.0109,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.010700000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.010499999999999999,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.0103,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.010100000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.009899999999999999,0.0,0.0,0.032980591694020824,0.0016585853895955377,0.005898560936834315,0.022297047070221752,0.08736369514471247
-0.0097,0.0,0.0,0.05814074665838469,0.0029237068622182585,0.010398865010198925,0.03931563492455578,0.15400079976620593
-0.0095,0.0,0.0,0.08303725250237179,0.004183391066848134,0.01486916828311025,0.05619707953704243,0.21987194878450467
-0.0093,0.16435789900221429,0.008217894950110763,0.1153574888652333,0.005826504608727538,0.020690800730805634,0.07816155648668305,0.3053064794331966
-0.0091,0.0,0.0,0.15889281029645733,0.008047111030943976,0.02855011038844391,0.10778985001877793,0.42031788334878195
-0.0089,0.27341781329342296,0.01367089066467123,0.21790138858371932,0.01106197981371392,0.03921190301138182,0.14793440525016377,0.5762136776590219
-0.0087,0.0,0.0,0.2981901787964356,0.015160914950651479,0.05369877065316385,0.20237950554518908,0.7885609577033587
-0.0085,0.13056468612326763,0.006528234306163419,0.4078554095677399,0.02073903938031778,0.07340504847514465,0.27625413150391853,1.0792710343945626
-0.0083,6.554347243387705,0.3277173621693871,0.5580915863927883,0.028335440406646338,0.10023088823853472,0.3765469197371563,1.4787901999417796
-0.0081,0.5483716817177539,0.027418584085887855,0.7640166228321018,0.03868519767255248,0.1367588250963148,0.5128607869819086,2.0280185468444625
-0.0079,6.918392309402222,0.34591961547011313,1.0452747649690235,0.052790391252483075,0.18648961638572464,0.6985456316394689,2.778907373459904
-0.007699999999999999,3.449979823915906,0.17249899119579631,1.4260515448710973,0.07201687359293671,0.2541610071436443,0.9523495953692219,3.7922147249750324
-0.0075,3.3025185313532655,0.16512592656766426,1.9341130031861413,0.09822542853721163,0.3461897374787265,1.3006453755552827,5.130907722001483
-0.0073,8.855357829419154,0.4427678914709603,2.5986690025199572,0.13394824399683636,0.47130754005690867,1.780035659845913,6.848665107088974
-0.0070999999999999995,16.66927028011424,0.8334635140057168,3.447459898232579,0.18262482094455415,0.6415071144884008,2.4396698646748343,8.975649499599182
-0.0069,37.598021438108056,1.8799010719054137,4.5056271741795495,0.248916992969259,0.873461608517643,3.341972643023041,11.512298089873227
-0.0067,86.05595265141031,4.302797632570541,5.810999765436555,0.33913396604010876,1.1905911967170388,4.559946808926428,14.48635748695201
-0.0065,186.24668461701134,9.312334230850622,7.540856070263493,0.4618209178323288,1.625846940584365,6.169231546400594,18.420515602857495
-0.006299999999999999,266.02938811398127,13.301469405699143,10.895787834296943,0.6286053673063241,2.2249670139878615,8.234261379191068,27.556262044423914
-0.0060999999999999995,379.05846886328163,18.95292344316419,24.199156144708724,0.8554557833303834,3.04937050185361,10.791141979508499,72.02325113955479
-0.0059,418.28317268501615,20.914158634250935,33.9194996358351,1.1645701201244794,4.177064136963718,13.840185008027486,102.60796946144113
-0.005699999999999999,477.3844299000636,23.86922149500332,27.04006077900241,1.587125116741104,5.699264959150518,17.41458807723147,71.9105210214233
-0.0055,477.35985301796916,23.867992650898596,27.544456198625646,2.1669790100789643,7.710464896992281,22.143521396757862,66.17070010978567
-0.0053,557.7155050787491,27.88577525393762,32.00884793199611,2.9649998965954873,10.291119809518523,33.13474144727934,66.65042562994897
-0.0050999999999999995,793.4615662877884,39.673078314389656,51.213542586454814,4.062905404794154,13.486235326580905,86.67958044333393,68.33299541055868
-0.0049,725.0180217668417,36.250901088342296,64.99656986726286,5.56444656109798,17.29603390715323,123.45445203181107,69.97320779616207
-0.0047,877.4837819459369,43.874189097297105,54.25482729056764,7.590873223846301,21.761840517772388,86.41878568852101,71.3571326417886
-0.0045,1005.2175184630267,50.26087592315164,53.92413514179568,10.267650905282824,27.670183174855442,79.47256342327428,72.52720927404255
-0.004299999999999999,988.4207556070428,49.421037780352435,57.72770928877803,13.701343494999083,41.40745806024189,80.0230550032838,73.56172541164612
-0.0040999999999999995,1069.277161640488,53.463858082024714,72.45496569152752,17.9510345408551,108.34835329206601,82.02374867748382,74.51733100542528
-0.0039000000000000007,1061.7597078300512,53.08798539150287,83.24903910328933,23.015891727448434,154.303574000635,83.9744484826531,75.42204022246193
-0.0037,1104.7707875493177,55.23853937746621,76.23177203197902,28.949793564825804,107.96677535638622,85.61749874088,76.28310327989466
-0.0034999999999999996,1313.542184605496,65.67710923027519,76.77626052370103,36.80025871919107,99.25353479994597,87.00387492685982,77.09697565090322
-0.003299999999999999,1183.9774703722205,59.19887351861137,81.1156170478836,55.07683517437197,99.91103770993917,88.22754213259964,77.85685069323864
-0.0030999999999999986,1150.7879271598283,57.53939635799175,99.68638199363872,144.19758845411593,102.37651647591312,89.35626018700819,78.55687028280438
-0.0029,1460.4289925490982,73.02144962745534,112.69948257104053,205.31478303595506,104.77253818692363,90.42319049514964,79.19370760662525
-0.0026999999999999993,1331.6584188186746,66.58292094093412,101.4204394026027,143.4534712484109,106.77540391692726,91.43639309499463,79.76661917508011
-0.0024999999999999988,1588.0505970412933,79.40252985206513,99.88336035048164,131.65218925180287,108.44713135812452,92.39083351865631,80.27686950028159
-0.0023,1388.3496055333962,69.41748027667022,100.71350651850639,132.30209889019793,109.90320463398936,93.27744389204523,80.72706122679516
-0.0020999999999999994,1599.9688488013749,79.99844244006921,101.94226917573934,135.3189327372355,111.22601936041046,94.0881764147071,81.12058967256051
-0.001899999999999999,1438.0148760795612,71.90074380397849,103.08280808875823,138.1919110689161,112.4543720596266,94.81788849741592,81.46125719699155
-0.0017000000000000001,1605.7121589362803,80.28560794681448,104.05056775475184,140.48225210804466,113.59532612087507,95.46438283276345,81.75301037266833
-0.0014999999999999996,1663.8011558202604,83.19005779101352,104.85971204603838,142.2659795135301,114.63922178826095,96.02769165922037,81.99975380257891
-0.001299999999999999,1731.9052321567513,86.59526160783807,105.53783927319068,143.69062245947234,115.5710114722081,96.50924771660233,82.20520856826725
-0.0011000000000000003,1524.093869557931,76.204693477897,106.10425407082874,144.8597812075273,116.37659709335983,96.91120649001664,82.37279886255679
-0.0008999999999999998,1744.2781562364191,87.21390781182147,106.56752314416991,145.81928864739962,117.04522386896251,97.23596358490882,82.5055600720358
-0.0006999999999999992,1971.2533426469547,98.56266713234832,106.92853553647923,146.57333086799952,117.56959001066306,97.48582426318701,82.6060656511975
-0.0005000000000000004,2246.2118192377034,112.31059096188584,107.18426806306302,147.10486634473304,117.94503842034713,97.6627716466968,82.67637099822389
-0.0002999999999999999,2543.4569197213914,127.17284598607031,107.33061934842299,147.39129069854528,118.1686365360991,97.76829761915546,82.71797229616519
-9.99999999999994e-05,2705.893213754578,135.2946606877297,107.36403879068976,147.41365956784495,118.23847670698602,97.80327966301402,82.73177805827396
0.00010000000000000113,2794.824661610937,139.74123308054766,107.28224798620823,147.16093784368496,118.15325395653014,97.76789888675675,82.71809126848711
0.00030000000000000165,2806.2191185710826,140.31095592855496,107.08446490474385,146.63140938815434,117.91207484207004,97.66159944597356,82.67660054261553
0.0005000000000000004,2590.917951154443,129.54589755772292,106.77139504438155,145.83263569472953,117.51445178972307,97.48309019731411,82.60637949946998
0.000700000000000001,2223.306165126302,111.16530825631575,106.34499809881038,144.7800086560888,116.96048162343294,97.23038824091722,82.50589439774592
0.0009000000000000015,2505.3888654126654,125.269443270634,105.80778751303721,143.49262281746093,116.2512509267807,96.90090282880713,82.37302095075867
0.0011000000000000003,2378.3770748073266,118.91885374036703,105.16128361912362,141.98449528207553,115.3895108323927,96.49155875282342,82.20507195550579
0.0013000000000000008,2344.785085150521,117.23925425752674,104.40335356987667,140.2498252535297,114.38056165682535,95.99896327989289,81.99883783824771
0.0015000000000000013,2596.8394436840363,129.84197218420258,103.5247022969062,138.24392955984823,113.23301948055723,95.419632683895,81.75064227853126
0.0017000000000000001,2484.6229360987836,124.23114680493991,102.50599928765678,135.86811313459776,111.95868302783367,94.75031338308487,81.4564147316311
0.0019000000000000006,2387.3414925510283,119.36707462755211,101.3198968233412,132.98131194080352,110.57019648460766,93.98844963444046,81.11178130448894
0.002100000000000001,2593.586078916726,129.67930394583706,99.95012723019106,129.50194883608685,109.07495562122615,93.1328385427325,80.71217621391905
0.0023,2568.3271883448456,128.41635941724303,98.46751498196326,125.80359268675572,107.46432049510595,92.18442703944285,80.25298005879533
0.0025000000000000005,2387.4520885204647,119.37260442602393,97.30566593304853,124.12961762645402,105.69944825990525,91.14699036101896,79.72970076707068
0.002700000000000001,2428.2589291269337,121.4129464563474,98.26432722694338,133.7069593498591,103.7000644043154,90.02706950903242,79.13822841558877
0.0029,2177.9095917887944,108.89547958944037,108.2464212529845,189.74584655630952,101.35352526858166,88.8321279955461,78.47520876475477
0.0031000000000000003,1950.484341223637,97.52421706118243,96.29299417181568,134.85668180367878,98.59229960440453,87.5656900769802,77.73857064583233
0.003300000000000001,2060.06037003879,103.00301850194012,78.65377178752259,51.42530621917271,95.694281342622,86.2187152562176,76.92817046480783
0.0034999999999999996,1775.894778994526,88.79473894972682,74.2180039088146,33.902112244094376,94.35610609450077,84.7582630606186,76.04633813610616
0.0037,1919.4975010687579,95.97487505343845,73.33516709574926,26.42283712196245,101.57387734209053,83.11850372854909,75.09780796087857
0.0039000000000000007,1706.789194712394,85.3394597356202,79.55273902721646,20.86653062963299,144.06983370996366,81.20795312855253,74.08817165819964
0.004100000000000001,1601.9119585425283,80.09559792712689,69.518916629884,16.178724074291917,102.38518747205976,78.97141663393863,73.01982678176752
0.004300000000000002,1616.558244215296,80.82791221076528,55.395290991740374,12.27846553972007,39.05097794731526,76.63011076688328,71.88480376055237
0.0045000000000000005,1367.918536237813,68.39592681189104,51.50094927367912,9.149592269430736,25.744870977337843,75.53989989918708,70.65535016629998
0.004700000000000001,1319.2901029049633,65.96450514524855,51.46934792250987,6.726222121627964,20.063096840220776,81.29457296561928,69.27647507680749
0.004900000000000002,1149.2856652416983,57.46428326208525,61.21211271455341,4.902719163240794,15.84242648878028,115.26351889770018,67.67198342392102
0.0051,1192.5471219472852,59.62735609736461,48.58682008444888,3.5593230659349535,12.28222919931721,81.90715495879351,65.79595960422357
0.005300000000000001,948.1853275092514,47.40926637546284,30.33848600771896,2.5825555201013746,9.320653059033152,31.247100457680677,63.83219847744164
0.005500000000000001,864.6531134378428,43.23265567189239,25.924679619192084,1.8765314848230592,6.945112041415543,20.601349060180215,62.90668936883909
0.0057,732.1130604162936,36.60565302081489,25.25717806165069,1.3663957502563036,5.105384292514535,16.054240184761774,67.6629759071641
0.005900000000000001,705.7635707014795,35.28817853507418,31.543903775781942,0.9967579995804793,3.7211521553753726,12.676380322124038,95.83435517022843
0.006100000000000001,425.38128344446903,21.269064172223576,22.699304094407445,0.7279137148031849,2.701431072114489,9.827323930008243,68.08252645800118
0.0063,295.2390124824422,14.761950624122198,10.135316503104976,0.5317661170925271,1.960039488882522,7.457482714396182,25.993301134936306
0.006500000000000001,200.83152808454315,10.041576404227216,6.930443830329664,0.3883995322108233,1.424170904080044,5.55668276215174,17.141867694002144
0.006700000000000001,67.09335206101657,3.3546676030508484,5.300735556646719,0.28355681173084335,1.0369934813955628,4.084667769054353,13.358152265060975
0.0069,35.15876589029875,1.7579382945149482,4.086906917544707,0.2069124397072109,0.7564568012043114,2.9771299477032587,10.547004044380772
0.0071,22.18063608964645,1.1090318044823289,3.110725739193081,0.15092222206628797,0.5524202529879981,2.16124712281022,8.17615910647302
0.007300000000000001,8.236327611674822,0.41181638058374354,2.3325212742724557,0.11004967292768429,0.40355585353174966,1.5680522881643366,6.204257430621088
0.0075000000000000015,4.339355744684785,0.21696778723424054,1.7267128022228946,0.08022882345412943,0.29474627010947324,1.139285975505839,4.622688443681134
0.007700000000000002,2.0798186471871825,0.10399093235935973,1.266158493160996,0.05847788777010369,0.21516946119097144,0.8294721580276763,3.397851760615096
0.0079,1.3993462242168793,0.06996731121084437,0.9229072492452841,0.042614687226414226,0.15698750949797952,0.6049612467779748,2.476175060876202
0.008100000000000001,4.288665925367662,0.21443329626838434,0.6707751001823496,0.031045046505358515,0.11447328990502306,0.4416315535555713,1.797027649703307
0.008300000000000002,0.614422052345267,0.030721102617263532,0.48720226182050685,0.022605625982562015,0.08342325926060609,0.32241130529130246,1.3029995014150972
0.0085,1.0982794185662488,0.054913970928312766,0.35402365432180427,0.01644789025124012,0.060749934269052674,0.23519782360209857,0.945596207110886
0.008700000000000001,0.6144220523447698,0.03072110261723867,0.25735963363110576,0.01195302435938137,0.04418912611369394,0.17132698280234132,0.6869676611771571
0.008900000000000002,2.0153043316910253,0.10076521658455187,0.18699496648607788,0.008669858500891416,0.03208459297931725,0.12452670578820574,0.4991194425716981
0.0091,0.13978101690846473,0.0069890508454232775,0.13558129333944052,0.006269643858452209,0.023227932309325836,0.0902201190308612,0.36200760355880224
0.009300000000000001,0.14285312717026616,0.007142656358513351,0.09787580890738598,0.004512730253998826,0.016738142372044608,0.06505109392163856,0.26145850101043555
0.009500000000000001,0.6451431549619704,0.03225715774809871,0.07006362327765714,0.0032213978874504204,0.011961770355207775,0.04651179646328947,0.18724976875645621
0.0097,0.0,0.0,0.04882311563492664,0.002240183539844265,0.008325397853933493,0.03238433215020294,0.13052614377263902
0.0099,0.0,0.0,0.027652714851222955,0.0012688369457803331,0.004715046861532391,0.01833773663144867,0.0739335659910639
0.010100000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0103,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0105,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.010700000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0109,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0111,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.011300000000000003,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.011500000000000003,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.011700000000000002,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0119,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0121,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.012299999999999998,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0125,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.012700000000000003,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.012900000000000002,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0131,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0133,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.013500000000000002,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.013700000000000004,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.013900000000000003,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.014100000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0143,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.014499999999999999,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.014700000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.014900000000000004,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.015100000000000002,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.015300000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0155,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0157,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0159,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.016100000000000003,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.016300000000000002,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0165,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0167,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.016900000000000002,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.017100000000000004,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.017300000000000003,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0175,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0177,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0179,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0181,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.018300000000000004,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.018500000000000003,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0187,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0189,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0191,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0193,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.019500000000000003,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.019700000000000002,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0199,0.0,0.0,0.0,0.0,0.0,0.0,0.0

